Reproducibility and Artifact Consistency of the SIGIR 2022 Recommender Systems Papers Based on Message Passing

Graph-based techniques relying on neural networks and embeddings have gained attention as a way to develop Recommender Systems (RS) with several papers on the topic presented at SIGIR 2022 and 2023. Given the importance of ensuring that published research is methodologically sound and reproducible, in this paper we analyze 10 graph-based RS papers, most of which were published at SIGIR 2022, and assess their impact on subsequent work published in SIGIR 2023. Our analysis reveals several critical points that require attention: (i) the prevalence of bad practices, such as erroneous data splits or information leakage between training and testing data, which call into question the validity of the results; (ii) frequent inconsistencies between the provided artifacts (source code and data) and their descriptions in the paper, causing uncertainty about what is actually being evaluated; and (iii) the preference for new or complex baselines that are weaker compared to simpler ones, creating the impression of continuous improvement even when, particularly for the Amazon-Book dataset, the state-of-the-art has significantly worsened. Due to these issues, we are unable to confirm the claims made in most of the papers that we examined and attempted to reproduce.

==> tables/GDE_gowalla_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cutoff 20} \vline\\
{} & Recall (normalized) &              Recall &             NDCG \\
\midrule
%Random               &                                           0.0008 &           0.0005 &           0.0008 \\
TopPop               &                                           0.0421 &           0.0298 &           0.0451 \\
%GlobalEffects        &                                           0.0005 &           0.0004 &           0.0005 \\
%\midrule
UserKNN CF    &                                           0.1128 &           0.0748 &           0.1304 \\
ItemKNN CF    &                                           0.1119 &           0.0741 &           0.1288 \\
%\palpha              &                                           0.1153 &           0.0754 &           0.1326 \\
\pbeta              &                                           0.1116 &           0.0737 &           0.1285 \\
GF-CF      &                                                - &                - &                - \\
\midrule
%\EASER               &                                                - &                - &                - \\
%SLIM BPR             &                                           0.0958 &           0.0623 &           0.1089 \\
SLIM      &                                           0.1057 &           0.0692 &           0.1219 \\
%NegHOSLIM            &                                                - &                - &                - \\
NegHOSLIM (EN) &                                           0.1053 &           0.0690 &           0.1214 \\
MF-BPR               &                                           0.0299 &           0.0202 &           0.0319 \\
%MF-WARP              &                                           0.0347 &           0.0201 &           0.0375 \\
%SVDpp             &                                           0.0945 &           0.0636 &           0.1016 \\
%PureSVD              &                                           0.0682 &           0.0445 &           0.0780 \\
%NMF                  &                                           0.0568 &           0.0373 &           0.0655 \\
\iALS                 &                                           0.1361 &           0.0963 &           0.1531 \\
%LightFM CF           &                                           0.1346 &           0.0949 &           0.1496 \\
MultVAE      &                                           0.1362 &           0.0962 &           0.1540 \\
\midrule
GDE paper            &                                  \textbf{0.1449} &                - &  \textbf{0.1632} \\
\midrule
GDE our early-stopping                 &                                           0.0959 &           0.0704 &           0.1077 \\
GDE provided number of epochs &                                  \textbf{0.1433} &  \textbf{0.1036} &  \textbf{0.1627} \\
GDE our hyperparameters         &                                           0.1282 &           0.0910 &           0.1476 \\
\bottomrule
\end{tabular}


==> tables/GTN_amazon-book_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         NDCG \\
\midrule
%Random               &                       0.0002 &                       0.0002 \\
TopPop               &                       0.0051 &                       0.0044 \\
%GlobalEffects        &                       0.0004 &                       0.0003 \\
%\midrule
UserKNN CF    &  \underline{\textbf{0.0616}} &  \underline{\textbf{0.0518}} \\
ItemKNN CF    &  \underline{\textbf{0.0750}} &  \underline{\textbf{0.0624}} \\
%\palpha              &  \underline{\textbf{0.0696}} &  \underline{\textbf{0.0561}} \\
\pbeta              &  \underline{\textbf{0.0701}} &  \underline{\textbf{0.0585}} \\
GF-CF      &  \underline{\textbf{0.0710}} &  \underline{\textbf{0.0585}} \\
\midrule
%\EASER               &                            - &                            - \\
%SLIM BPR             &                            - &                            - \\
SLIM      &  \underline{\textbf{0.0757}} &  \underline{\textbf{0.0600}} \\
%NegHOSLIM            &                            - &                            - \\
NegHOSLIM (EN) &  \underline{\textbf{0.0754}} &  \underline{\textbf{0.0609}} \\
MF-BPR               &                       0.0254 &                       0.0203 \\
%MF-WARP              &                       0.0288 &                       0.0230 \\
%SVDpp             &                       0.0379 &                       0.0293 \\
%PureSVD              &                       0.0403 &                       0.0336 \\
%NMF                  &                       0.0341 &                       0.0287 \\
\iALS                 &           \underline{0.0451} &           \underline{0.0347} \\
%LightFM CF           &  \underline{\textbf{0.0501}} &  \underline{\textbf{0.0384}} \\
MultVAE      &  \underline{\textbf{0.0553}} &  \underline{\textbf{0.0435}} \\
\midrule
GTN paper            &                       0.0450 &                       0.0346 \\
\midrule
GTN our early-stopping                 &           \underline{0.0496} &           \underline{0.0384} \\
\bottomrule
\end{tabular}


==> tables/HAKG_alibaba-ifashion_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         NDCG \\
\midrule
%Random                      &                       0.0007 &                       0.0004 \\
TopPop                      &                       0.0312 &                       0.0167 \\
%GlobalEffects               &                       0.0002 &                       0.0001 \\
%\midrule
UserKNN CF           &                       0.1090 &                       0.0700 \\
ItemKNN CF           &              \textbf{0.1264} &              \textbf{0.0818} \\
%\palpha                     &                       0.1219 &                       0.0779 \\
\pbeta                     &                       0.1247 &              \textbf{0.0807} \\
GF-CF             &                       0.1182 &                       0.0742 \\
\midrule
%\EASER                      &                       0.1262 &              \textbf{0.0819} \\
%SLIM BPR                    &                       0.1208 &                       0.0776 \\
SLIM             &              \textbf{0.1276} &              \textbf{0.0832} \\
%NegHOSLIM                   &                            - &                            - \\
NegHOSLIM (EN)        &                       0.1259 &              \textbf{0.0822} \\
MF-BPR                      &                       0.0761 &                       0.0460 \\
%MF-WARP                     &                       0.0773 &                       0.0466 \\
%SVDpp                    &                       0.1183 &                       0.0740 \\
%PureSVD                     &                       0.0687 &                       0.0434 \\
%NMF                         &                       0.0716 &                       0.0429 \\
\iALS                        &              \textbf{0.1268} &              \textbf{0.0807} \\
%LightFM CF                  &                       0.1183 &                       0.0737 \\
MultVAE             &  \underline{\textbf{0.1388}} &  \underline{\textbf{0.0898}} \\
\midrule
%ItemKNN CBF cosine          &                       0.0099 &                       0.0057 \\
%\midrule
%ItemKNN CFCBF cosine        &              \textbf{0.1273} &              \textbf{0.0820} \\
%LightFMItemHybrid           &                       0.0553 &                       0.0328 \\
%\midrule
HAKG paper                  &              \textbf{0.1319} &              \textbf{0.0848} \\
\midrule
HAKG original early-stopping &                       0.1261 &                       0.0787 \\
HAKG our early-stopping     &                       0.1263 &                       0.0789 \\
\bottomrule
\end{tabular}


==> tables/HCCF_movielens10m_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} & \multicolumn{2}{c}{Cutoff 40} \vline\\
{} &                          Recall &                         NDCG &                          Recall &                         NDCG \\
\midrule
%Random                &                       0.0019 &                       0.0032 &                       0.0039 &                       0.0038 \\
TopPop                &                       0.1363 &                       0.1903 &                       0.2114 &                       0.2022 \\
%GlobalEffects         &                       0.0001 &                       0.0003 &                       0.0002 &                       0.0003 \\
%\midrule
UserKNN CF     &  \underline{\textbf{0.3503}} &  \underline{\textbf{0.4448}} &  \underline{\textbf{0.4700}} &  \underline{\textbf{0.4595}} \\
ItemKNN CF     &           \underline{0.2816} &           \underline{0.3645} &           \underline{0.3884} &           \underline{0.3790} \\
%\palpha               &           \underline{0.2576} &           \underline{0.3263} &           \underline{0.3521} &           \underline{0.3391} \\
\pbeta               &           \underline{0.2886} &  \underline{\textbf{0.3761}} &           \underline{0.3960} &           \underline{0.3895} \\
GF-CF       &  \underline{\textbf{0.3342}} &  \underline{\textbf{0.4210}} &  \underline{\textbf{0.4484}} &  \underline{\textbf{0.4354}} \\
\midrule
%\EASER                &                            - &                            - &                            - &                            - \\
%SLIM BPR              &                            - &                            - &                            - &                            - \\
SLIM       &  \underline{\textbf{0.3387}} &  \underline{\textbf{0.4422}} &  \underline{\textbf{0.4578}} &  \underline{\textbf{0.4563}} \\
%NegHOSLIM             &                            - &                            - &                            - &                            - \\
NegHOSLIM (EN)  &  \underline{\textbf{0.3430}} &  \underline{\textbf{0.4430}} &  \underline{\textbf{0.4630}} &  \underline{\textbf{0.4582}} \\
MF-BPR                &           \underline{0.2849} &           \underline{0.3569} &           \underline{0.3989} &           \underline{0.3759} \\
%MF-WARP               &           \underline{0.2823} &           \underline{0.3529} &           \underline{0.3964} &           \underline{0.3724} \\
%SVDpp              &  \underline{\textbf{0.3391}} &  \underline{\textbf{0.4171}} &  \underline{\textbf{0.4672}} &  \underline{\textbf{0.4381}} \\
%PureSVD               &  \underline{\textbf{0.3090}} &  \underline{\textbf{0.4032}} &  \underline{\textbf{0.4212}} &  \underline{\textbf{0.4166}} \\
%NMF                   &           \underline{0.2800} &           \underline{0.3627} &           \underline{0.3853} &           \underline{0.3765} \\
\iALS                  &  \underline{\textbf{0.3368}} &  \underline{\textbf{0.4232}} &  \underline{\textbf{0.4593}} &  \underline{\textbf{0.4426}} \\
%LightFM CF            &  \underline{\textbf{0.3310}} &  \underline{\textbf{0.4183}} &  \underline{\textbf{0.4528}} &  \underline{\textbf{0.4367}} \\
MultVAE       &  \underline{\textbf{0.3563}} &  \underline{\textbf{0.4291}} &  \underline{\textbf{0.4840}} &  \underline{\textbf{0.4547}} \\
\midrule
HCCF paper            &                       0.2048 &                       0.2467 &                       0.3081 &                       0.2717 \\
\midrule
HCCF our early-stopping                  &           \underline{0.2904} &           \underline{0.3754} &           \underline{0.4086} &           \underline{0.3945} \\
HCCF provided number of epochs &           \underline{0.2714} &           \underline{0.3605} &           \underline{0.3911} &           \underline{0.3798} \\
\bottomrule
\end{tabular}


==> tables/INMO_gowalla_article_metrics_latex_results.txt <==
\begin{tabular}{l|ccc|}
\toprule
{} & \multicolumn{3}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         Precision &                         NDCG \\
\midrule
%Random                      &                       0.0005 &                       0.0002 &                       0.0004 \\
TopPop                      &                       0.0303 &                       0.0083 &                       0.0208 \\
%GlobalEffects               &                       0.0003 &                       0.0001 &                       0.0002 \\
%\midrule
UserKNN CF           &                       0.1834 &                       0.0493 &                       0.1376 \\
ItemKNN CF           &                       0.1908 &                       0.0508 &                       0.1431 \\
%\palpha                     &  \underline{\textbf{0.2065}} &  \underline{\textbf{0.0558}} &  \underline{\textbf{0.1548}} \\
\pbeta                     &  \underline{\textbf{0.2029}} &  \underline{\textbf{0.0548}} &              \textbf{0.1523} \\
GF-CF             &              \textbf{0.2014} &              \textbf{0.0525} &              \textbf{0.1483} \\
\midrule
%\EASER                      &                            - &                            - &                            - \\
%SLIM BPR                    &                       0.1906 &                       0.0502 &                       0.1437 \\
SLIM             &  \underline{\textbf{0.2037}} &  \underline{\textbf{0.0574}} &  \underline{\textbf{0.1573}} \\
%NegHOSLIM                   &                            - &                            - &                            - \\
NegHOSLIM (EN)        &                       0.1934 &              \textbf{0.0526} &              \textbf{0.1478} \\
MF-BPR                      &                       0.1308 &                       0.0350 &                       0.0979 \\
%MF-WARP                     &                       0.1351 &                       0.0350 &                       0.0970 \\
%SVDpp                    &                       0.1691 &                       0.0433 &                       0.1258 \\
%PureSVD                     &                       0.1289 &                       0.0377 &                       0.0984 \\
%NMF                         &                       0.1295 &                       0.0361 &                       0.0958 \\
\iALS                        &                       0.1820 &                       0.0491 &                       0.1362 \\
%LightFM CF                  &                       0.1832 &                       0.0493 &                       0.1360 \\
MultVAE             &  \underline{\textbf{0.2079}} &  \underline{\textbf{0.0555}} &  \underline{\textbf{0.1563}} \\
\midrule
INMO paper                  &              \textbf{0.2017} &              \textbf{0.0536} &              \textbf{0.1541} \\
\midrule
INMO original early-stopping &                       0.1961 &                       0.0523 &                       0.1456 \\
INMO our early-stopping     &                       0.1961 &                       0.0523 &                       0.1455 \\
\bottomrule
\end{tabular}


==> tables/KGCL_MIND_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         NDCG \\
\midrule
%Random               &                       0.0004 &                       0.0002 \\
TopPop               &                       0.0894 &                       0.0437 \\
%GlobalEffects        &                       0.0009 &                       0.0003 \\
%\midrule
UserKNN CF    &                       0.0972 &                       0.0509 \\
ItemKNN CF    &  \underline{\textbf{0.1225}} &  \underline{\textbf{0.0647}} \\
%\palpha              &  \underline{\textbf{0.1189}} &  \underline{\textbf{0.0621}} \\
\pbeta              &  \underline{\textbf{0.1187}} &  \underline{\textbf{0.0621}} \\
GF-CF      &              \textbf{0.1017} &                       0.0524 \\
\midrule
%\EASER               &                            - &                            - \\
%SLIM BPR             &  \underline{\textbf{0.1193}} &  \underline{\textbf{0.0627}} \\
SLIM      &  \underline{\textbf{0.1287}} &  \underline{\textbf{0.0686}} \\
%NegHOSLIM            &                            - &                            - \\
NegHOSLIM (EN) &  \underline{\textbf{0.1281}} &  \underline{\textbf{0.0681}} \\
MF-BPR               &                       0.0888 &                       0.0435 \\
%MF-WARP              &                       0.0842 &                       0.0389 \\
%SVDpp             &                       0.0989 &                       0.0489 \\
%PureSVD              &                       0.0892 &                       0.0436 \\
%NMF                  &                       0.0894 &                       0.0437 \\
\iALS                 &  \underline{\textbf{0.1130}} &  \underline{\textbf{0.0600}} \\
%LightFM CF           &              \textbf{0.1044} &                       0.0522 \\
MultVAE      &  \underline{\textbf{0.1321}} &  \underline{\textbf{0.0700}} \\
\midrule
%ItemKNN CBF cosine   &                       0.0051 &                       0.0024 \\
%\midrule
%ItemKNN CFCBF cosine &  \underline{\textbf{0.1076}} &  \underline{\textbf{0.0556}} \\
%LightFMItemHybrid    &                       0.0688 &                       0.0320 \\
%\midrule
KGCL paper           &              \textbf{0.1073} &              \textbf{0.0551} \\
\midrule
KGCL our early-stopping                &                       0.1006 &                       0.0531 \\
\bottomrule
\end{tabular}


==> tables/LightGCN_yelp2018_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         NDCG \\
\midrule
%Random                          &                       0.0005 &                       0.0004 \\
TopPop                          &                       0.0124 &                       0.0101 \\
%GlobalEffects                   &                       0.0006 &                       0.0004 \\
%\midrule
UserKNN CF               &              \textbf{0.0637} &  \underline{\textbf{0.0533}} \\
ItemKNN CF               &              \textbf{0.0622} &              \textbf{0.0514} \\
%\palpha                         &  \underline{\textbf{0.0661}} &  \underline{\textbf{0.0548}} \\
\pbeta                         &  \underline{\textbf{0.0672}} &  \underline{\textbf{0.0558}} \\
GF-CF                 &  \underline{\textbf{0.0693}} &  \underline{\textbf{0.0568}} \\
\midrule
%\EASER                          &                            - &                            - \\
%SLIM BPR                        &                            - &                            - \\
SLIM                 &              \textbf{0.0646} &  \underline{\textbf{0.0541}} \\
%NegHOSLIM                       &                            - &                            - \\
NegHOSLIM (EN)            &                       0.0590 &                       0.0492 \\
MF-BPR                          &                       0.0382 &                       0.0313 \\
%MF-WARP                         &                       0.0415 &                       0.0339 \\
%SVDpp                        &                       0.0606 &                       0.0492 \\
%PureSVD                         &                       0.0537 &                       0.0448 \\
%NMF                             &                       0.0517 &                       0.0424 \\
\iALS                            &  \underline{\textbf{0.0667}} &  \underline{\textbf{0.0546}} \\
%LightFM CF                      &                       0.0592 &                       0.0482 \\
MultVAE                 &  \underline{\textbf{0.0719}} &  \underline{\textbf{0.0590}} \\
\midrule
LightGCN paper                  &              \textbf{0.0649} &              \textbf{0.0530} \\
\midrule
LightGCN original early-stopping &                       0.0618 &                       0.0506 \\
LightGCN our early-stopping     &                       0.0621 &                       0.0510 \\
\bottomrule
\end{tabular}


==> tables/RGCF_movielens1m_article_metrics_latex_results.txt <==
\begin{tabular}{l|cccc|}
\toprule
{} & \multicolumn{4}{c}{Cutoff 10} \vline\\
{} &                          Recall &                         NDCG &                           HR &                          MRR \\
\midrule
%Random                          &                       0.0030 &                       0.0047 &                       0.0421 &                       0.0120 \\
TopPop                          &                       0.0773 &                       0.1213 &                       0.4894 &                       0.2433 \\
%GlobalEffects                   &                       0.0007 &                       0.0013 &                       0.0117 &                       0.0032 \\
%\midrule
UserKNN CF               &                       0.1939 &           \underline{0.2711} &           \underline{0.7733} &           \underline{0.4741} \\
ItemKNN CF               &                       0.1811 &           \underline{0.2578} &                       0.7441 &           \underline{0.4610} \\
%\palpha                         &                       0.1852 &                       0.2565 &           \underline{0.7600} &           \underline{0.4561} \\
\pbeta                         &                       0.1824 &                       0.2557 &                       0.7560 &           \underline{0.4577} \\
GF-CF                 &  \underline{\textbf{0.2076}} &  \underline{\textbf{0.2885}} &  \underline{\textbf{0.7897}} &  \underline{\textbf{0.4944}} \\
\midrule
%\EASER                          &  \underline{\textbf{0.2128}} &  \underline{\textbf{0.3015}} &  \underline{\textbf{0.7970}} &  \underline{\textbf{0.5082}} \\
%SLIM BPR                        &                       0.1947 &           \underline{0.2667} &           \underline{0.7785} &           \underline{0.4716} \\
SLIM                 &  \underline{\textbf{0.2057}} &  \underline{\textbf{0.2944}} &  \underline{\textbf{0.7870}} &  \underline{\textbf{0.5034}} \\
%NegHOSLIM                       &  \underline{\textbf{0.2141}} &  \underline{\textbf{0.3026}} &  \underline{\textbf{0.7972}} &  \underline{\textbf{0.5096}} \\
NegHOSLIM (EN)            &  \underline{\textbf{0.2125}} &  \underline{\textbf{0.3001}} &  \underline{\textbf{0.7958}} &  \underline{\textbf{0.5059}} \\
MF-BPR                          &                       0.1500 &                       0.2105 &                       0.6971 &                       0.3894 \\
%MF-WARP                         &                       0.1406 &                       0.2000 &                       0.6778 &                       0.3764 \\
%SVDpp                        &                       0.1867 &           \underline{0.2602} &                       0.7555 &           \underline{0.4516} \\
%PureSVD                         &                       0.1942 &           \underline{0.2748} &           \underline{0.7733} &           \underline{0.4756} \\
%NMF                             &                       0.1773 &                       0.2441 &                       0.7448 &                       0.4244 \\
\iALS                            &                       0.1938 &           \underline{0.2759} &           \underline{0.7707} &           \underline{0.4783} \\
%LightFM CF                      &                       0.1844 &                       0.2478 &           \underline{0.7667} &           \underline{0.4455} \\
MultVAE                 &  \underline{\textbf{0.2029}} &  \underline{\textbf{0.2812}} &  \underline{\textbf{0.7858}} &  \underline{\textbf{0.4845}} \\
\midrule
%ItemKNN CBF ICM genres cosine   &                       0.0316 &                       0.0445 &                       0.2705 &                       0.1012 \\
%ItemKNN CBF ICM year cosine     &                            - &                            - &                            - &                            - \\
%UserKNN CBF cosine              &                       0.0817 &                       0.1285 &                       0.5087 &                       0.2556 \\
%\midrule
%ItemKNN CFCBF ICM genres cosine &                       0.1759 &                       0.2507 &                       0.7405 &           \underline{0.4526} \\
%ItemKNN CFCBF ICM year cosine   &                       0.1819 &           \underline{0.2583} &                       0.7494 &           \underline{0.4598} \\
%UserKNN CFCBF cosine            &                       0.1887 &           \underline{0.2623} &           \underline{0.7641} &           \underline{0.4654} \\
%LightFMItemHybrid ICM genres    &                       0.1625 &                       0.2405 &                       0.7170 &                       0.4283 \\
%LightFMItemHybrid ICM year      &                       0.1510 &                       0.2200 &                       0.6931 &                       0.4116 \\
%LightFMUserHybrid               &                       0.1921 &  \underline{\textbf{0.2799}} &           \underline{0.7663} &  \underline{\textbf{0.4815}} \\
%\midrule
RGCF paper                      &              \textbf{0.1986} &                       0.2565 &                       0.7569 &                       0.4429 \\
\midrule
RGCF original early-stopping     &                       0.1887 &           \underline{0.2620} &           \underline{0.7634} &           \underline{0.4625} \\
RGCF our early-stopping         &                       0.1970 &           \underline{0.2710} &           \underline{0.7787} &           \underline{0.4758} \\
RGCF our hyperparameters                   &                       0.1981 &           \underline{0.2763} &           \underline{0.7807} &           \underline{0.4813} \\
\bottomrule
\end{tabular}


==> tables/SimGCL_doubanbook_original_article_metrics_latex_results.txt <==
\begin{tabular}{l|cc|}
\toprule
{} & \multicolumn{2}{c}{Cutoff 20} \vline\\
{} &                          Recall &                         NDCG \\
\midrule
%Random                  &                       0.0006 &                       0.0005 \\
TopPop                  &                       0.0722 &                       0.0582 \\
%GlobalEffects           &                       0.0001 &                       0.0001 \\
%\midrule
UserKNN CF       &              \textbf{0.1686} &              \textbf{0.1575} \\
ItemKNN CF       &  \underline{\textbf{0.1972}} &  \underline{\textbf{0.1908}} \\
%\palpha                 &  \underline{\textbf{0.2089}} &  \underline{\textbf{0.1981}} \\
\pbeta                 &  \underline{\textbf{0.2033}} &  \underline{\textbf{0.1841}} \\
GF-CF         &  \underline{\textbf{0.1788}} &  \underline{\textbf{0.1604}} \\
\midrule
%\EASER                  &  \underline{\textbf{0.2094}} &  \underline{\textbf{0.1994}} \\
%SLIM BPR                &  \underline{\textbf{0.1785}} &  \underline{\textbf{0.1667}} \\
SLIM         &  \underline{\textbf{0.2250}} &  \underline{\textbf{0.2226}} \\
%NegHOSLIM               &                            - &                            - \\
NegHOSLIM (EN)    &  \underline{\textbf{0.1971}} &  \underline{\textbf{0.1833}} \\
MF-BPR                  &                       0.0916 &                       0.0774 \\
%MF-WARP                 &                       0.0825 &                       0.0685 \\
%SVDpp                &                       0.1620 &                       0.1336 \\
%PureSVD                 &                       0.1420 &                       0.1388 \\
%NMF                     &                       0.1313 &                       0.1313 \\
\iALS                    &  \underline{\textbf{0.1833}} &  \underline{\textbf{0.1668}} \\
%LightFM CF              &              \textbf{0.1699} &                       0.1385 \\
MultVAE         &  \underline{\textbf{0.1885}} &  \underline{\textbf{0.1694}} \\
\midrule
SimGCL paper            &              \textbf{0.1772} &              \textbf{0.1583} \\
\midrule
SimGCL our early-stopping                 &                       0.1685 &                       0.1492 \\
SimGCL provided number of epochs &                       0.1629 &                       0.1445 \\
\bottomrule
\end{tabular}

